From Insight to Intervention: Interpretable Neuron Steering for Controlling Popularity Bias in Recommender Systems

Popularity bias is a pervasive challenge in recommender systems, where a few popular items dominate attention while the majority of less popular items remain underexposed. This imbalance can reduce recommendation quality and lead to unfair item exposure. Although existing mitigation methods address this issue to some extent, they often lack transparency in how they operate. In this paper, we propose a post-hoc approach, PopSteer, that leverages a Sparse Autoencoder (SAE) to both interpret and mitigate popularity bias in recommendation models. The SAE is trained to replicate a trained model's behavior while enabling neuron-level interpretability. By introducing synthetic users with strong preferences for either popular or unpopular items, we identify neurons encoding popularity signals through their activation patterns. We then steer recommendations by adjusting the activations of the most biased neurons. Experiments on three public datasets with a sequential recommendation model demonstrate that PopSteer significantly enhances fairness with minimal impact on accuracy, while providing interpretable insights and fine-grained control over the fairness-accuracy trade-off.

==> baselines_beer.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.0334,810.1023,0.8711,0.5893,0.2125,0.0336,0.0336,0.0311,0.0114,0.022,0.0324,0.0324,0.0418,0.0034
6,Random,0,0,15,0,0,0,0.027,815.1311,0.8707,0.5865,0.2123,0.0271,0.0271,0.0255,0.0086,0.0184,0.0261,0.0261,0.0347,0.294472456
6,Random,0,0,20,0,0,0,0.0253,818.5366,0.8688,0.589,0.2136,0.025,0.025,0.0277,0.007799999999999998,0.0175,0.0245,0.0245,0.032,0.294894934
6,Random,0,0,25,0,0,0,0.024,821.4307,0.8675,0.5899,0.2143,0.024,0.024,0.0233,0.007800000000000001,0.0162,0.0226,0.0226,0.0366,0.294802427
6,Random,0,0,30,0,0,0,0.0229,822.4025,0.8669,0.5894,0.2148,0.023,0.023,0.0219,0.0069,0.016,0.0221,0.0221,0.0299,0.294257641
6,Random,0,0,40,0,0,0,0.0205,819.9696,0.8637,0.5992,0.2179,0.0209,0.0209,0.0169,0.005000000000000001,0.0155,0.0199,0.0199,0.0259,0.295515537
6,Random,0,0,50,0,0,0,0.0185,819.6379,0.8626,0.5976,0.2189,0.0183,0.0183,0.0207,0.005899999999999999,0.0126,0.0178,0.0178,0.0253,0.295049906
5,PCT,0.1,0.05,0,0,0,0,0.0326,805.5022,0.8649,0.6095,0.2158,0.033,0.033,0.0293,0.010799999999999997,0.0218,0.0316,0.0316,0.0417,19.89473915
5,PCT,0.1,0.1,0,0,0,0,0.0327,805.5001,0.865,0.61,0.2156,0.0331,0.0331,0.0293,0.0109,0.0218,0.0317,0.0317,0.0417,19.92885208
5,PCT,0.2,0.1,0,0,0,0,0.0322,801.5566,0.8621,0.6139,0.2179,0.0325,0.0325,0.029,0.010700000000000001,0.0215,0.0311,0.0311,0.0417,24.88386154
5,PCT,0.4,0.05,0,0,0,0,0.0315,793.0149,0.8596,0.6137,0.2224,0.032,0.032,0.0271,0.0103,0.0212,0.0304,0.0304,0.0411,34.85592651
5,PCT,0.6,0.05,0,0,0,0,0.0302,784.7409,0.8604,0.6044,0.2248,0.0309,0.0309,0.0244,0.0097,0.0205,0.029,0.029,0.0414,44.92578125
5,PCT,0.8,0.05,0,0,0,0,0.0294,777.2778,0.8631,0.5878,0.2251,0.03,0.03,0.0236,0.0092,0.0202,0.0281,0.0281,0.0414,54.81092834
5,PCT,0.8,0.1,0,0,0,0,0.0295,777.4562,0.8622,0.5913,0.2252,0.0301,0.0301,0.0236,0.0092,0.0203,0.0281,0.0281,0.0414,55.00004196
4,PMMF,0.01,0,0,0,0,0,0.0264,481.3059,0.8087,0.6536,0.2828,0.0259,0.0259,0.0304,0.0155,0.0109,0.0271,0.0271,0.0203,35.82851028
4,PMMF,0.05,0,0,0,0,0,0.0252,397.2812,0.8031,0.65,0.2862,0.0249,0.0249,0.0275,0.0151,0.0101,0.0251,0.0251,0.026,35.59138107
4,PMMF,0.1,0,0,0,0,0,0.0228,283.6766,0.8011,0.6474,0.2888,0.0226,0.0226,0.025,0.016300000000000002,0.0065,0.0231,0.0231,0.02,35.64574432
4,PMMF,0.2,0,0,0,0,0,0.0209,228.7844,0.8042,0.6421,0.2844,0.0205,0.0205,0.0243,0.0167,0.0042,0.0217,0.0217,0.0137,35.58342743
4,PMMF,0.4,0,0,0,0,0,0.02,203.5142,0.8079,0.6357,0.2804,0.0195,0.0195,0.0246,0.017,0.003,0.0212,0.0212,0.0093,35.58641434
4,PMMF,0.6,0,0,0,0,0,0.0196,194.3038,0.8094,0.6329,0.2792,0.0191,0.0191,0.0246,0.0171,0.0025,0.0209,0.0209,0.0082,35.59111023
4,PMMF,0.8,0,0,0,0,0,0.0196,189.8982,0.8103,0.6314,0.2782,0.019,0.019,0.0248,0.0172,0.0024,0.0208,0.0208,0.0082,35.55286026
4,PMMF,1.0,0,0,0,0,0,0.0195,186.8728,0.8108,0.6307,0.2771,0.0189,0.0189,0.0248,0.0174,0.0021,0.0208,0.0208,0.0076,35.5888443
3,IPR,0,0.05,0,0,0,0,0.0331,741.1217,0.8626,0.5993,0.2209,0.0333,0.0333,0.0318,0.011499999999999996,0.0216,0.0321,0.0321,0.0423,1.345342398
3,IPR,0,0.1,0,0,0,0,0.0326,680.8956,0.855,0.6074,0.2294,0.0328,0.0328,0.0309,0.011799999999999998,0.0208,0.0318,0.0318,0.0399,1.345033884
3,IPR,0,0.2,0,0,0,0,0.032,585.9728,0.8422,0.6221,0.2416,0.0321,0.0321,0.0307,0.012300000000000002,0.0197,0.0311,0.0311,0.0394,1.34487009
3,IPR,0,0.4,0,0,0,0,0.0307,470.4967,0.8254,0.6396,0.2546,0.0308,0.0308,0.03,0.012900000000000002,0.0178,0.0302,0.0302,0.035,1.345185041
3,IPR,0,0.6,0,0,0,0,0.0293,407.4934,0.8149,0.6513,0.2664,0.0292,0.0292,0.0302,0.013399999999999999,0.0159,0.0292,0.0292,0.0309,1.345234871
3,IPR,0,0.8,0,0,0,0,0.0281,369.8323,0.8081,0.6585,0.2742,0.028,0.028,0.0294,0.0136,0.0145,0.0281,0.0281,0.0276,1.345273256
3,IPR,0,1.0,0,0,0,0,0.0279,344.8748,0.8032,0.6629,0.2796,0.0278,0.0278,0.029,0.013800000000000002,0.0141,0.0279,0.0279,0.028,1.345121145
2,FA*IR,0.6,0.01,0,0,0,0,0.0329,792.6573,0.8591,0.6193,0.2236,0.0332,0.0332,0.03,0.0112,0.0217,0.0319,0.0319,0.0416,17.69034576
2,FA*IR,0.6,0.05,0,0,0,0,0.0325,783.8121,0.8562,0.6192,0.2266,0.0329,0.0329,0.0293,0.011,0.0215,0.0315,0.0315,0.0416,17.64479256
2,FA*IR,0.8,0.01,0,0,0,0,0.032,775.0623,0.8576,0.605,0.2318,0.0324,0.0324,0.0279,0.0107,0.0213,0.0309,0.0309,0.0415,17.67743301
2,FA*IR,0.8,0.05,0,0,0,0,0.0318,775.0623,0.8576,0.605,0.2318,0.0323,0.0323,0.0274,0.0106,0.0212,0.0307,0.0307,0.0415,17.70603561
2,FA*IR,0.8,0.1,0,0,0,0,0.0313,772.6789,0.8591,0.5975,0.2313,0.0318,0.0318,0.0263,0.0103,0.021,0.0302,0.0302,0.0415,17.64038277
2,FA*IR,1,0.01,0,0,0,0,0.0285,768.4254,0.8676,0.5618,0.227,0.0294,0.0294,0.0209,0.0086,0.0199,0.0271,0.0271,0.0413,17.65194321
1,DUOR,0,0,50,0,0,0,0.032,765.9802,0.8527,0.6191,0.2346,0.0322,0.0322,0.0305,0.011,0.021,0.031,0.031,0.0409,17.0398922
1,DUOR,0,0,100,0,0,0,0.0312,719.4819,0.8363,0.6441,0.2525,0.0313,0.0313,0.0305,0.011099999999999999,0.0201,0.0303,0.0303,0.0392,17.05858994
1,DUOR,0,0,250,0,0,0,0.0295,605.3398,0.8084,0.6729,0.2841,0.0294,0.0294,0.0305,0.011399999999999997,0.0181,0.029,0.029,0.0345,17.21821404
1,DUOR,0,0,500,0,0,0,0.0279,503.7913,0.7909,0.684,0.3022,0.0276,0.0276,0.0305,0.011600000000000003,0.0163,0.0277,0.0277,0.0298,17.2648716
1,DUOR,0,0,1000,0,0,0,0.0274,465.598,0.7859,0.6861,0.3064,0.027,0.027,0.0305,0.0116,0.0158,0.0274,0.0274,0.0268,17.28011894
0,PopSteer,0,0,0,2.0,0.0,0.0,0.0333,747.9526,0.8524,0.6253,0.2277,0.0337,0.0337,0.0292,0.012200000000000003,0.0211,0.0326,0.0326,0.0394,0.543796301
0,PopSteer,0,0,0,0.5,0.0,0.5,0.0327,692.3327,0.8411,0.6433,0.241,0.0329,0.0329,0.0304,0.012400000000000001,0.0203,0.0317,0.0317,0.041,0.544246197
0,PopSteer,0,0,0,1.0,0.0,0.5,0.0331,681.6662,0.8361,0.6535,0.2436,0.0334,0.0334,0.0301,0.012399999999999998,0.0207,0.0324,0.0324,0.0398,0.547651529
0,PopSteer,0,0,0,1.0,0.0,1.0,0.0321,589.3335,0.8109,0.6884,0.2713,0.0323,0.0323,0.0305,0.013099999999999997,0.019,0.0312,0.0312,0.0402,0.542042494
0,PopSteer,0,0,0,1.5,0.0,1.0,0.0316,581.7579,0.8077,0.6912,0.2744,0.0319,0.0319,0.0291,0.012900000000000002,0.0187,0.0306,0.0306,0.0408,0.54219985
0,PopSteer,0,0,0,2.0,0.0,1.0,0.0313,572.1414,0.8054,0.6913,0.2778,0.0315,0.0315,0.0292,0.012800000000000002,0.0185,0.0304,0.0304,0.0391,0.538408279
0,PopSteer,0,0,0,2.0,0.0,1.5,0.03,489.0545,0.7812,0.718,0.3022,0.03,0.03,0.0293,0.013499999999999998,0.0165,0.0292,0.0292,0.0369,0.545497656
0,PopSteer,0,0,0,1.5,0.0,2.0,0.0286,418.0939,0.7599,0.74,0.3241,0.0289,0.0289,0.0261,0.0137,0.0149,0.0277,0.0277,0.037,0.539810181
0,PopSteer,0,0,0,2.0,0.0,2.0,0.0282,412.6906,0.7598,0.7372,0.3255,0.0283,0.0283,0.0277,0.0136,0.0146,0.0273,0.0273,0.0363,0.547072649
0,PopSteer,0,0,0,1.5,0.5,0.0,0.0334,766.0031,0.8576,0.6186,0.2236,0.0338,0.0338,0.0299,0.0121,0.0213,0.0326,0.0326,0.0402,0.499160767
0,PopSteer,0,0,0,1.5,0.5,0.5,0.0325,672.9678,0.8344,0.6551,0.2477,0.0328,0.0328,0.0301,0.012400000000000001,0.0201,0.0318,0.0318,0.0395,0.503057241
0,PopSteer,0,0,0,2.0,0.5,1.0,0.0309,572.5639,0.8072,0.6891,0.2765,0.0312,0.0312,0.0284,0.012799999999999999,0.0181,0.03,0.03,0.0388,0.502152443
0,PopSteer,0,0,0,1.0,0.5,1.5,0.0307,499.299,0.7846,0.7192,0.2998,0.0308,0.0308,0.0298,0.013500000000000002,0.0172,0.0296,0.0296,0.0404,0.498918295
0,PopSteer,0,0,0,2.0,0.5,1.5,0.0297,488.4208,0.7826,0.7163,0.301,0.0298,0.0298,0.0286,0.013500000000000002,0.0162,0.0289,0.0289,0.0367,0.502200365
0,PopSteer,0,0,0,2.0,0.5,2.0,0.028,412.4128,0.7603,0.7367,0.3242,0.0281,0.0281,0.0275,0.013600000000000001,0.0144,0.0272,0.0272,0.036,0.501029015
0,PopSteer,0,0,0,1.0,1.5,2.0,0.0289,464.2474,0.7776,0.7237,0.3043,0.0289,0.0289,0.0286,0.013399999999999999,0.0155,0.028,0.028,0.0374,0.407749653


==> baselines_beer_debias.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.0334,810.1023,0.8711,0.5893,0.2125,0.0336,0.0336,0.0311,0.0114,0.022,0.0324,0.0324,0.0418,0.0034
6,Random,0,0,15,0,0,0,0.027,815.1311,0.8707,0.5865,0.2123,0.0271,0.0271,0.0255,0.0086,0.0184,0.0261,0.0261,0.0347,0.294472456
6,Random,0,0,20,0,0,0,0.0253,818.5366,0.8688,0.589,0.2136,0.025,0.025,0.0277,0.007799999999999998,0.0175,0.0245,0.0245,0.032,0.294894934
6,Random,0,0,25,0,0,0,0.024,821.4307,0.8675,0.5899,0.2143,0.024,0.024,0.0233,0.007800000000000001,0.0162,0.0226,0.0226,0.0366,0.294802427
6,Random,0,0,30,0,0,0,0.0229,822.4025,0.8669,0.5894,0.2148,0.023,0.023,0.0219,0.0069,0.016,0.0221,0.0221,0.0299,0.294257641
6,Random,0,0,40,0,0,0,0.0205,819.9696,0.8637,0.5992,0.2179,0.0209,0.0209,0.0169,0.005000000000000001,0.0155,0.0199,0.0199,0.0259,0.295515537
5,PCT,0.1,0.05,0,0,0,0,0.0326,805.5022,0.8649,0.6095,0.2158,0.033,0.033,0.0293,0.010799999999999997,0.0218,0.0316,0.0316,0.0417,19.89473915
5,PCT,0.1,0.1,0,0,0,0,0.0327,805.5001,0.865,0.61,0.2156,0.0331,0.0331,0.0293,0.0109,0.0218,0.0317,0.0317,0.0417,19.92885208
5,PCT,0.2,0.1,0,0,0,0,0.0322,801.5566,0.8621,0.6139,0.2179,0.0325,0.0325,0.029,0.010700000000000001,0.0215,0.0311,0.0311,0.0417,24.88386154
5,PCT,0.4,0.05,0,0,0,0,0.0315,793.0149,0.8596,0.6137,0.2224,0.032,0.032,0.0271,0.0103,0.0212,0.0304,0.0304,0.0411,34.85592651
5,PCT,0.6,0.05,0,0,0,0,0.0302,784.7409,0.8604,0.6044,0.2248,0.0309,0.0309,0.0244,0.0097,0.0205,0.029,0.029,0.0414,44.92578125
5,PCT,0.8,0.05,0,0,0,0,0.0294,777.2778,0.8631,0.5878,0.2251,0.03,0.03,0.0236,0.0092,0.0202,0.0281,0.0281,0.0414,54.81092834
5,PCT,0.8,0.1,0,0,0,0,0.0295,777.4562,0.8622,0.5913,0.2252,0.0301,0.0301,0.0236,0.0092,0.0203,0.0281,0.0281,0.0414,55.00004196
4,PMMF,0.01,0,0,0,0,0,0.0264,481.3059,0.8087,0.6536,0.2828,0.0259,0.0259,0.0304,0.0155,0.0109,0.0271,0.0271,0.0203,35.82851028
4,PMMF,0.05,0,0,0,0,0,0.0252,397.2812,0.8031,0.65,0.2862,0.0249,0.0249,0.0275,0.0151,0.0101,0.0251,0.0251,0.026,35.59138107
4,PMMF,0.1,0,0,0,0,0,0.0228,283.6766,0.8011,0.6474,0.2888,0.0226,0.0226,0.025,0.016300000000000002,0.0065,0.0231,0.0231,0.02,35.64574432
4,PMMF,0.2,0,0,0,0,0,0.0209,228.7844,0.8042,0.6421,0.2844,0.0205,0.0205,0.0243,0.0167,0.0042,0.0217,0.0217,0.0137,35.58342743
4,PMMF,0.4,0,0,0,0,0,0.02,203.5142,0.8079,0.6357,0.2804,0.0195,0.0195,0.0246,0.017,0.003,0.0212,0.0212,0.0093,35.58641434
3,IPR,0,0.1,0,0,0,0,0.0326,680.8956,0.855,0.6074,0.2294,0.0328,0.0328,0.0309,0.011799999999999998,0.0208,0.0318,0.0318,0.0399,1.345033884
3,IPR,0,0.2,0,0,0,0,0.032,585.9728,0.8422,0.6221,0.2416,0.0321,0.0321,0.0307,0.012300000000000002,0.0197,0.0311,0.0311,0.0394,1.34487009
3,IPR,0,0.4,0,0,0,0,0.0307,470.4967,0.8254,0.6396,0.2546,0.0308,0.0308,0.03,0.012900000000000002,0.0178,0.0302,0.0302,0.035,1.345185041
3,IPR,0,0.6,0,0,0,0,0.0293,407.4934,0.8149,0.6513,0.2664,0.0292,0.0292,0.0302,0.013399999999999999,0.0159,0.0292,0.0292,0.0309,1.345234871
3,IPR,0,0.8,0,0,0,0,0.0281,369.8323,0.8081,0.6585,0.2742,0.028,0.028,0.0294,0.0136,0.0145,0.0281,0.0281,0.0276,1.345273256
3,IPR,0,1.0,0,0,0,0,0.0279,344.8748,0.8032,0.6629,0.2796,0.0278,0.0278,0.029,0.013800000000000002,0.0141,0.0279,0.0279,0.028,1.345121145
2,FA*IR,0.6,0.01,0,0,0,0,0.0329,792.6573,0.8591,0.6193,0.2236,0.0332,0.0332,0.03,0.0112,0.0217,0.0319,0.0319,0.0416,17.69034576
2,FA*IR,0.6,0.05,0,0,0,0,0.0325,783.8121,0.8562,0.6192,0.2266,0.0329,0.0329,0.0293,0.011,0.0215,0.0315,0.0315,0.0416,17.64479256
2,FA*IR,0.8,0.01,0,0,0,0,0.032,775.0623,0.8576,0.605,0.2318,0.0324,0.0324,0.0279,0.0107,0.0213,0.0309,0.0309,0.0415,17.67743301
2,FA*IR,0.8,0.05,0,0,0,0,0.0318,775.0623,0.8576,0.605,0.2318,0.0323,0.0323,0.0274,0.0106,0.0212,0.0307,0.0307,0.0415,17.70603561
2,FA*IR,0.8,0.1,0,0,0,0,0.0313,772.6789,0.8591,0.5975,0.2313,0.0318,0.0318,0.0263,0.0103,0.021,0.0302,0.0302,0.0415,17.64038277
2,FA*IR,1,0.01,0,0,0,0,0.0285,768.4254,0.8676,0.5618,0.227,0.0294,0.0294,0.0209,0.0086,0.0199,0.0271,0.0271,0.0413,17.65194321
1,DUOR,0,0,50,0,0,0,0.032,765.9802,0.8527,0.6191,0.2346,0.0322,0.0322,0.0305,0.011,0.021,0.031,0.031,0.0409,17.0398922
1,DUOR,0,0,100,0,0,0,0.0312,719.4819,0.8363,0.6441,0.2525,0.0313,0.0313,0.0305,0.011099999999999999,0.0201,0.0303,0.0303,0.0392,17.05858994
1,DUOR,0,0,250,0,0,0,0.0295,605.3398,0.8084,0.6729,0.2841,0.0294,0.0294,0.0305,0.011399999999999997,0.0181,0.029,0.029,0.0345,17.21821404
1,DUOR,0,0,500,0,0,0,0.0279,503.7913,0.7909,0.684,0.3022,0.0276,0.0276,0.0305,0.011600000000000003,0.0163,0.0277,0.0277,0.0298,17.2648716
1,DUOR,0,0,1000,0,0,0,0.0274,465.598,0.7859,0.6861,0.3064,0.027,0.027,0.0305,0.0116,0.0158,0.0274,0.0274,0.0268,17.28011894
0,PopSteer,0,0,0,1.0,0.0,0.5,0.0331,681.6662,0.8361,0.6535,0.2436,0.0334,0.0334,0.0301,0.012399999999999998,0.0207,0.0324,0.0324,0.0398,0.547651529
0,PopSteer,0,0,0,1.0,0.0,1.0,0.0321,589.3335,0.8109,0.6884,0.2713,0.0323,0.0323,0.0305,0.013099999999999997,0.019,0.0312,0.0312,0.0402,0.542042494
0,PopSteer,0,0,0,2.0,0.0,1.0,0.0313,572.1414,0.8054,0.6913,0.2778,0.0315,0.0315,0.0292,0.012800000000000002,0.0185,0.0304,0.0304,0.0391,0.538408279
0,PopSteer,0,0,0,2.0,0.0,1.5,0.03,489.0545,0.7812,0.718,0.3022,0.03,0.03,0.0293,0.013499999999999998,0.0165,0.0292,0.0292,0.0369,0.545497656
0,PopSteer,0,0,0,1.5,0.0,2.0,0.0286,418.0939,0.7599,0.74,0.3241,0.0289,0.0289,0.0261,0.0137,0.0149,0.0277,0.0277,0.037,0.539810181
0,PopSteer,0,0,0,1.5,0.5,0.5,0.0325,672.9678,0.8344,0.6551,0.2477,0.0328,0.0328,0.0301,0.012400000000000001,0.0201,0.0318,0.0318,0.0395,0.503057241
0,PopSteer,0,0,0,1.0,0.5,1.5,0.0307,499.299,0.7846,0.7192,0.2998,0.0308,0.0308,0.0298,0.013500000000000002,0.0172,0.0296,0.0296,0.0404,0.498918295
0,PopSteer,0,0,0,2.0,0.5,2.0,0.028,412.4128,0.7603,0.7367,0.3242,0.0281,0.0281,0.0275,0.013600000000000001,0.0144,0.0272,0.0272,0.036,0.501029015
0,PopSteer,0,0,0,1.0,1.5,2.0,0.0289,464.2474,0.7776,0.7237,0.3043,0.0289,0.0289,0.0286,0.013399999999999999,0.0155,0.028,0.028,0.0374,0.407749653


==> baselines_ml.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.1204,825.3249,0.7429,0.6611,0.475,0.1336,0.1336,0.0678,0.05489999999999999,0.0655,0.1184,0.1184,0.1383,0.0024
6,Random,0,0,15,0,0,0,0.0949,827.3514,0.7302,0.6874,0.4946,0.0998,0.0998,0.051,0.044399999999999995,0.0505,0.0936,0.0936,0.107,0.153126478
6,Random,0,0,20,0,0,0,0.081,816.5297,0.7154,0.7076,0.5127,0.0849,0.0849,0.0464,0.0393,0.0417,0.0807,0.0807,0.084,0.153248549
6,Random,0,0,25,0,0,0,0.0779,803.3223,0.7022,0.7231,0.5379,0.0812,0.0812,0.0477,0.0377,0.0402,0.0758,0.0758,0.0967,0.15302515
6,Random,0,0,30,0,0,0,0.072,793.0197,0.6884,0.7425,0.5552,0.0745,0.0745,0.0488,0.037099999999999994,0.0349,0.0714,0.0714,0.0767,0.152657032
5,PCT,0.05,0.05,0,0,0,0,0.1195,830.5843,0.7347,0.7173,0.4881,0.1254,0.1254,0.0662,0.05299999999999999,0.0665,0.1173,0.1173,0.139,6.268195152
5,PCT,0.1,0.01,0,0,0,0,0.1178,826.057,0.7298,0.729,0.4993,0.1237,0.1237,0.0649,0.05160000000000001,0.0662,0.1155,0.1155,0.1387,7.59438467
5,PCT,0.1,0.1,0,0,0,0,0.1179,826.3487,0.7301,0.7278,0.4987,0.1237,0.1237,0.0649,0.05170000000000001,0.0662,0.1155,0.1155,0.1387,7.589263916
5,PCT,0.2,0.01,0,0,0,0,0.1145,818.5924,0.7245,0.7334,0.5089,0.1202,0.1202,0.0629,0.04930000000000001,0.0652,0.1125,0.1125,0.1321,10.47033691
5,PCT,0.4,0.01,0,0,0,0,0.1098,803.06,0.7198,0.7325,0.5165,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.06225967
5,PCT,0.4,0.05,0,0,0,0,0.1098,803.0728,0.7198,0.7325,0.5168,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.1567955
5,PCT,0.4,0.1,0,0,0,0,0.1098,803.5511,0.7201,0.7325,0.5165,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.13729477
5,PCT,0.6,0.01,0,0,0,0,0.1024,784.2219,0.722,0.7202,0.5101,0.1084,0.1084,0.0482,0.041100000000000005,0.0613,0.0998,0.0998,0.1255,21.54032516
5,PCT,0.6,0.1,0,0,0,0,0.1026,784.966,0.7219,0.7211,0.5101,0.1086,0.1086,0.0486,0.041299999999999996,0.0613,0.1,0.1,0.1255,21.45151138
5,PCT,0.8,0.05,0,0,0,0,0.0955,765.2288,0.7297,0.7,0.4955,0.1013,0.1013,0.0434,0.0366,0.0589,0.0924,0.0924,0.1235,26.82787323
5,PCT,0.8,0.1,0,0,0,0,0.0959,766.2073,0.7292,0.7024,0.496,0.1016,0.1016,0.0443,0.037,0.0589,0.0928,0.0928,0.1235,26.94472504
5,PCT,1.0,0.1,0,0,0,0,0.0943,756.4548,0.7726,0.6541,0.4557,0.0988,0.0988,0.0538,0.042899999999999994,0.0514,0.0927,0.0927,0.1078,11.12735176
4,PMMF,0.01,0,0,0,0,0,0.109,740.8008,0.7112,0.6866,0.5016,0.1137,0.1137,0.0667,0.059,0.05,0.1093,0.1093,0.1061,16.7636795
4,PMMF,0.05,0,0,0,0,0,0.107,659.1011,0.6994,0.6939,0.5159,0.1117,0.1117,0.0649,0.062099999999999995,0.0449,0.1067,0.1067,0.1102,16.72374344
4,PMMF,0.1,0,0,0,0,0,0.0925,565.0467,0.7037,0.6992,0.5212,0.0958,0.0958,0.0626,0.06709999999999999,0.0254,0.0924,0.0924,0.0932,16.70661545
4,PMMF,0.2,0,0,0,0,0,0.0851,513.4019,0.7181,0.7,0.5165,0.0877,0.0877,0.062,0.06999999999999999,0.0151,0.0851,0.0851,0.0853,16.7070446
4,PMMF,0.4,0,0,0,0,0,0.0808,487.192,0.7286,0.7032,0.5072,0.0832,0.0832,0.0586,0.0713,0.0095,0.0814,0.0814,0.075,16.71569252
4,PMMF,0.6,0,0,0,0,0,0.0796,478.5253,0.7334,0.7032,0.501,0.0818,0.0818,0.0593,0.0718,0.0078,0.0807,0.0807,0.0691,16.71813965
4,PMMF,0.8,0,0,0,0,0,0.079,474.1037,0.736,0.703,0.4958,0.0813,0.0813,0.0584,0.0721,0.0069,0.0802,0.0802,0.0678,16.72031212
4,PMMF,1.0,0,0,0,0,0,0.0782,471.6367,0.7376,0.703,0.4937,0.0804,0.0804,0.0587,0.07210000000000001,0.0061,0.0795,0.0795,0.0664,16.72904015
3,IPR,0,0.05,0,0,0,0,0.1194,807.0582,0.7329,0.6798,0.4858,0.1253,0.1253,0.0666,0.05510000000000001,0.0643,0.1172,0.1172,0.14,0.420245647
3,IPR,0,0.1,0,0,0,0,0.1179,779.6022,0.724,0.6866,0.4963,0.1236,0.1236,0.0666,0.05600000000000001,0.0619,0.1156,0.1156,0.1385,0.420698166
3,IPR,0,0.2,0,0,0,0,0.1151,734.0706,0.7088,0.6951,0.5092,0.1205,0.1205,0.0659,0.05789999999999999,0.0572,0.1132,0.1132,0.1321,0.420290232
3,IPR,0,0.4,0,0,0,0,0.1091,664.4947,0.6872,0.7109,0.5277,0.1141,0.1141,0.0645,0.060500000000000005,0.0486,0.1076,0.1076,0.1228,0.420508862
3,IPR,0,0.6,0,0,0,0,0.1035,618.3212,0.6735,0.7226,0.5397,0.1079,0.1079,0.0642,0.06149999999999999,0.042,0.1024,0.1024,0.1139,0.420090437
3,IPR,0,0.8,0,0,0,0,0.1004,585.6102,0.6648,0.7284,0.5487,0.1044,0.1044,0.0638,0.0627,0.0377,0.0994,0.0994,0.1086,0.42052269
3,IPR,0,1.0,0,0,0,0,0.0976,561.2224,0.659,0.7334,0.5569,0.1014,0.1014,0.0636,0.06280000000000001,0.0348,0.0967,0.0967,0.1054,0.420359135
2,FA*IR,0.4,0.1,0,0,0,0,0.1191,807.8473,0.7269,0.7164,0.4993,0.125,0.125,0.0667,0.0529,0.0662,0.1172,0.1172,0.1365,6.853273392
2,FA*IR,0.6,0.01,0,0,0,0,0.119,807.8473,0.7269,0.7164,0.4993,0.1248,0.1248,0.0666,0.05289999999999999,0.0661,0.1171,0.1171,0.1364,6.677088261
2,FA*IR,0.6,0.05,0,0,0,0,0.1158,788.9586,0.7248,0.715,0.5022,0.1217,0.1217,0.0633,0.0509,0.0649,0.1137,0.1137,0.1351,6.842096329
2,FA*IR,0.6,0.1,0,0,0,0,0.1153,788.9586,0.7248,0.715,0.5022,0.1211,0.1211,0.0629,0.0505,0.0648,0.1132,0.1132,0.1347,6.697206497
2,FA*IR,0.8,0.01,0,0,0,0,0.1116,766.1267,0.729,0.7035,0.4949,0.1172,0.1172,0.0613,0.0479,0.0637,0.1091,0.1091,0.1346,6.815952301
2,FA*IR,0.8,0.05,0,0,0,0,0.1105,766.1267,0.729,0.7035,0.4949,0.116,0.116,0.0604,0.047200000000000006,0.0633,0.1079,0.1079,0.1336,6.709362507
2,FA*IR,0.8,0.1,0,0,0,0,0.1078,759.1283,0.731,0.6992,0.4931,0.1133,0.1133,0.0579,0.045500000000000006,0.0623,0.1051,0.1051,0.1325,6.975160599
2,FA*IR,1.0,0.01,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.554269791
2,FA*IR,1.0,0.05,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.851301193
2,FA*IR,1.0,0.1,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.080189705
1,DUOR,0,0,50,0,0,0,0.1146,768.2239,0.7092,0.7038,0.5192,0.1203,0.1203,0.0636,0.05149999999999999,0.0631,0.1125,0.1125,0.1335,9.462787628
1,DUOR,0,0,100,0,0,0,0.1132,727.702,0.6971,0.7097,0.5318,0.1187,0.1187,0.0631,0.051699999999999996,0.0615,0.1113,0.1113,0.1301,9.469970703
1,DUOR,0,0,250,0,0,0,0.1119,696.2489,0.6911,0.71,0.5356,0.1173,0.1173,0.0631,0.0516,0.0603,0.1102,0.1102,0.1274,9.553657532
1,DUOR,0,0,500,0,0,0,0.1118,692.9926,0.6906,0.7109,0.5359,0.1172,0.1172,0.0631,0.0516,0.0602,0.1101,0.1101,0.127,9.563559532
1,DUOR,0,0,1000,0,0,0,0.1118,692.9926,0.6906,0.7109,0.5359,0.1172,0.1172,0.0631,0.0516,0.0602,0.1101,0.1101,0.127,9.582235336
0,PopSteer,0,0,0,0.5,1.5,0.0,0.1202,814.2963,0.7348,0.676,0.4861,0.1257,0.1257,0.07,0.0553,0.0649,0.118,0.118,0.1395,0.404903889
0,PopSteer,0,0,0,1.0,2.0,0.0,0.1198,803.8792,0.7271,0.6907,0.4978,0.1253,0.1253,0.0703,0.0557,0.0641,0.1176,0.1176,0.1397,0.391137123
0,PopSteer,0,0,0,1.0,1.0,0.0,0.1197,798.612,0.7242,0.6915,0.4999,0.125,0.125,0.0717,0.055900000000000005,0.0638,0.1174,0.1174,0.1407,0.426131964
0,PopSteer,0,0,0,1.5,2.0,0.0,0.1188,788.9662,0.7173,0.7114,0.5113,0.1244,0.1244,0.0688,0.055400000000000005,0.0634,0.1165,0.1165,0.1395,0.388802767
0,PopSteer,0,0,0,1.5,1.5,0.0,0.1183,785.4605,0.7145,0.7129,0.5136,0.1236,0.1236,0.0702,0.0557,0.0626,0.1159,0.1159,0.1391,0.408639431
0,PopSteer,0,0,0,1.5,0.5,0.0,0.1178,781.0229,0.7125,0.7132,0.5174,0.1231,0.1231,0.0703,0.055600000000000004,0.0622,0.1154,0.1154,0.14,0.459500551
0,PopSteer,0,0,0,2.0,1.5,0.0,0.1177,765.8561,0.702,0.7302,0.5294,0.1232,0.1232,0.0687,0.0561,0.0616,0.1154,0.1154,0.1387,0.404299974
0,PopSteer,0,0,0,2.0,1.0,0.0,0.1175,762.4039,0.6998,0.7311,0.5361,0.1228,0.1228,0.0699,0.05589999999999999,0.0616,0.1153,0.1153,0.1381,0.43959856
0,PopSteer,0,0,0,2.0,2.0,0.5,0.1153,746.9624,0.6966,0.7316,0.5364,0.1203,0.1203,0.0698,0.0559,0.0594,0.1128,0.1128,0.1376,0.386743069
0,PopSteer,0,0,0,2.0,1.0,0.5,0.1141,728.4096,0.6852,0.7404,0.5517,0.119,0.119,0.07,0.05639999999999999,0.0577,0.1117,0.1117,0.1361,0.427743673
0,PopSteer,0,0,0,2.0,0.5,0.5,0.1145,724.1831,0.6837,0.7398,0.5508,0.1194,0.1194,0.0699,0.05720000000000001,0.0573,0.1123,0.1123,0.1338,0.459006786
0,PopSteer,0,0,0,2.0,0.0,0.5,0.1137,722.9685,0.6835,0.7404,0.5522,0.1188,0.1188,0.0686,0.0564,0.0573,0.1114,0.1114,0.1344,0.494532347
0,PopSteer,0,0,0,2.0,1.5,1.0,0.1131,715.1608,0.6826,0.7398,0.549,0.1179,0.1179,0.0698,0.056900000000000006,0.0562,0.111,0.111,0.1324,0.404513359
0,PopSteer,0,0,0,2.0,1.0,1.0,0.1124,702.7876,0.6765,0.7477,0.5593,0.1171,0.1171,0.0704,0.0571,0.0553,0.1103,0.1103,0.1314,0.42558074
0,PopSteer,0,0,0,2.0,0.5,1.0,0.1118,693.9168,0.6723,0.7489,0.5631,0.1165,0.1165,0.0699,0.057199999999999994,0.0546,0.1096,0.1096,0.1321,0.45871973
0,PopSteer,0,0,0,2.0,0.0,1.5,0.1097,668.3114,0.6635,0.7583,0.5713,0.114,0.114,0.0708,0.05770000000000001,0.052,0.1077,0.1077,0.1278,0.49839735
0,PopSteer,0,0,0,2.0,0.0,2.0,0.1077,648.1012,0.6565,0.7632,0.58,0.1118,0.1118,0.0706,0.0577,0.05,0.106,0.106,0.1228,0.495699644


==> baselines_ml_debias.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.1204,825.3249,0.7429,0.6611,0.475,0.1336,0.1336,0.0678,0.05489999999999999,0.0655,0.1184,0.1184,0.1383,0.0024
6,Random,0,0,15,0,0,0,0.0949,827.3514,0.7302,0.6874,0.4946,0.0998,0.0998,0.051,0.044399999999999995,0.0505,0.0936,0.0936,0.107,0.153126478
6,Random,0,0,20,0,0,0,0.081,816.5297,0.7154,0.7076,0.5127,0.0849,0.0849,0.0464,0.0393,0.0417,0.0807,0.0807,0.084,0.153248549
6,Random,0,0,25,0,0,0,0.0779,803.3223,0.7022,0.7231,0.5379,0.0812,0.0812,0.0477,0.0377,0.0402,0.0758,0.0758,0.0967,0.15302515
5,PCT,0.1,0.01,0,0,0,0,0.1178,826.057,0.7298,0.729,0.4993,0.1237,0.1237,0.0649,0.05160000000000001,0.0662,0.1155,0.1155,0.1387,7.59438467
5,PCT,0.1,0.1,0,0,0,0,0.1179,826.3487,0.7301,0.7278,0.4987,0.1237,0.1237,0.0649,0.05170000000000001,0.0662,0.1155,0.1155,0.1387,7.589263916
5,PCT,0.2,0.01,0,0,0,0,0.1145,818.5924,0.7245,0.7334,0.5089,0.1202,0.1202,0.0629,0.04930000000000001,0.0652,0.1125,0.1125,0.1321,10.47033691
5,PCT,0.4,0.01,0,0,0,0,0.1098,803.06,0.7198,0.7325,0.5165,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.06225967
5,PCT,0.4,0.05,0,0,0,0,0.1098,803.0728,0.7198,0.7325,0.5168,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.1567955
5,PCT,0.4,0.1,0,0,0,0,0.1098,803.5511,0.7201,0.7325,0.5165,0.1156,0.1156,0.0576,0.04619999999999999,0.0636,0.1077,0.1077,0.129,16.13729477
5,PCT,0.6,0.01,0,0,0,0,0.1024,784.2219,0.722,0.7202,0.5101,0.1084,0.1084,0.0482,0.041100000000000005,0.0613,0.0998,0.0998,0.1255,21.54032516
5,PCT,0.6,0.1,0,0,0,0,0.1026,784.966,0.7219,0.7211,0.5101,0.1086,0.1086,0.0486,0.041299999999999996,0.0613,0.1,0.1,0.1255,21.45151138
5,PCT,0.8,0.05,0,0,0,0,0.0955,765.2288,0.7297,0.7,0.4955,0.1013,0.1013,0.0434,0.0366,0.0589,0.0924,0.0924,0.1235,26.82787323
5,PCT,0.8,0.1,0,0,0,0,0.0959,766.2073,0.7292,0.7024,0.496,0.1016,0.1016,0.0443,0.037,0.0589,0.0928,0.0928,0.1235,26.94472504
5,PCT,1.0,0.1,0,0,0,0,0.0943,756.4548,0.7726,0.6541,0.4557,0.0988,0.0988,0.0538,0.042899999999999994,0.0514,0.0927,0.0927,0.1078,11.12735176
4,PMMF,0.01,0,0,0,0,0,0.109,740.8008,0.7112,0.6866,0.5016,0.1137,0.1137,0.0667,0.059,0.05,0.1093,0.1093,0.1061,16.7636795
4,PMMF,0.05,0,0,0,0,0,0.107,659.1011,0.6994,0.6939,0.5159,0.1117,0.1117,0.0649,0.062099999999999995,0.0449,0.1067,0.1067,0.1102,16.72374344
4,PMMF,0.1,0,0,0,0,0,0.0925,565.0467,0.7037,0.6992,0.5212,0.0958,0.0958,0.0626,0.06709999999999999,0.0254,0.0924,0.0924,0.0932,16.70661545
4,PMMF,0.2,0,0,0,0,0,0.0851,513.4019,0.7181,0.7,0.5165,0.0877,0.0877,0.062,0.06999999999999999,0.0151,0.0851,0.0851,0.0853,16.7070446
4,PMMF,0.4,0,0,0,0,0,0.0808,487.192,0.7286,0.7032,0.5072,0.0832,0.0832,0.0586,0.0713,0.0095,0.0814,0.0814,0.075,16.71569252
3,IPR,0,0.1,0,0,0,0,0.1179,779.6022,0.724,0.6866,0.4963,0.1236,0.1236,0.0666,0.05600000000000001,0.0619,0.1156,0.1156,0.1385,0.420698166
3,IPR,0,0.2,0,0,0,0,0.1151,734.0706,0.7088,0.6951,0.5092,0.1205,0.1205,0.0659,0.05789999999999999,0.0572,0.1132,0.1132,0.1321,0.420290232
3,IPR,0,0.4,0,0,0,0,0.1091,664.4947,0.6872,0.7109,0.5277,0.1141,0.1141,0.0645,0.060500000000000005,0.0486,0.1076,0.1076,0.1228,0.420508862
3,IPR,0,0.6,0,0,0,0,0.1035,618.3212,0.6735,0.7226,0.5397,0.1079,0.1079,0.0642,0.06149999999999999,0.042,0.1024,0.1024,0.1139,0.420090437
3,IPR,0,0.8,0,0,0,0,0.1004,585.6102,0.6648,0.7284,0.5487,0.1044,0.1044,0.0638,0.0627,0.0377,0.0994,0.0994,0.1086,0.42052269
3,IPR,0,1.0,0,0,0,0,0.0976,561.2224,0.659,0.7334,0.5569,0.1014,0.1014,0.0636,0.06280000000000001,0.0348,0.0967,0.0967,0.1054,0.420359135
2,FA*IR,0.6,0.05,0,0,0,0,0.1158,788.9586,0.7248,0.715,0.5022,0.1217,0.1217,0.0633,0.0509,0.0649,0.1137,0.1137,0.1351,6.842096329
2,FA*IR,0.6,0.1,0,0,0,0,0.1153,788.9586,0.7248,0.715,0.5022,0.1211,0.1211,0.0629,0.0505,0.0648,0.1132,0.1132,0.1347,6.697206497
2,FA*IR,0.8,0.01,0,0,0,0,0.1116,766.1267,0.729,0.7035,0.4949,0.1172,0.1172,0.0613,0.0479,0.0637,0.1091,0.1091,0.1346,6.815952301
2,FA*IR,0.8,0.05,0,0,0,0,0.1105,766.1267,0.729,0.7035,0.4949,0.116,0.116,0.0604,0.047200000000000006,0.0633,0.1079,0.1079,0.1336,6.709362507
2,FA*IR,0.8,0.1,0,0,0,0,0.1078,759.1283,0.731,0.6992,0.4931,0.1133,0.1133,0.0579,0.045500000000000006,0.0623,0.1051,0.1051,0.1325,6.975160599
2,FA*IR,1.0,0.01,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.554269791
2,FA*IR,1.0,0.05,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.851301193
2,FA*IR,1.0,0.1,0,0,0,0,0.0879,745.5025,0.7397,0.6696,0.4817,0.0935,0.0935,0.0377,0.031400000000000004,0.0565,0.0846,0.0846,0.1181,7.080189705
1,DUOR,0,0,50,0,0,0,0.1146,768.2239,0.7092,0.7038,0.5192,0.1203,0.1203,0.0636,0.05149999999999999,0.0631,0.1125,0.1125,0.1335,9.462787628
1,DUOR,0,0,100,0,0,0,0.1132,727.702,0.6971,0.7097,0.5318,0.1187,0.1187,0.0631,0.051699999999999996,0.0615,0.1113,0.1113,0.1301,9.469970703
1,DUOR,0,0,250,0,0,0,0.1119,696.2489,0.6911,0.71,0.5356,0.1173,0.1173,0.0631,0.0516,0.0603,0.1102,0.1102,0.1274,9.553657532
1,DUOR,0,0,500,0,0,0,0.1118,692.9926,0.6906,0.7109,0.5359,0.1172,0.1172,0.0631,0.0516,0.0602,0.1101,0.1101,0.127,9.563559532
1,DUOR,0,0,1000,0,0,0,0.1118,692.9926,0.6906,0.7109,0.5359,0.1172,0.1172,0.0631,0.0516,0.0602,0.1101,0.1101,0.127,9.582235336
0,PopSteer,0,0,0,1.5,2.0,0.0,0.1188,788.9662,0.7173,0.7114,0.5113,0.1244,0.1244,0.0688,0.055400000000000005,0.0634,0.1165,0.1165,0.1395,0.388802767
0,PopSteer,0,0,0,2.0,1.0,0.0,0.1175,762.4039,0.6998,0.7311,0.5361,0.1228,0.1228,0.0699,0.05589999999999999,0.0616,0.1153,0.1153,0.1381,0.43959856
0,PopSteer,0,0,0,2.0,2.0,0.5,0.1153,746.9624,0.6966,0.7316,0.5364,0.1203,0.1203,0.0698,0.0559,0.0594,0.1128,0.1128,0.1376,0.386743069
0,PopSteer,0,0,0,2.0,1.5,1.0,0.1131,715.1608,0.6826,0.7398,0.549,0.1179,0.1179,0.0698,0.056900000000000006,0.0562,0.111,0.111,0.1324,0.404513359
0,PopSteer,0,0,0,2.0,0.5,1.0,0.1118,693.9168,0.6723,0.7489,0.5631,0.1165,0.1165,0.0699,0.057199999999999994,0.0546,0.1096,0.1096,0.1321,0.45871973
0,PopSteer,0,0,0,2.0,0.0,1.5,0.1097,668.3114,0.6635,0.7583,0.5713,0.114,0.114,0.0708,0.05770000000000001,0.052,0.1077,0.1077,0.1278,0.49839735
0,PopSteer,0,0,0,2.0,0.0,2.0,0.1077,648.1012,0.6565,0.7632,0.58,0.1118,0.1118,0.0706,0.0577,0.05,0.106,0.106,0.1228,0.495699644


==> baselines_yelp.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.0242,173.0568,0.8297,0.7039,0.3316,0.0246,0.0246,0.0204,0.011099999999999999,0.0131,0.0219,0.0219,0.0447,0.0063
6,Random,0,0,15,0,0,0,0.0227,171.4478,0.8207,0.712,0.3444,0.023,0.023,0.0198,0.011400000000000002,0.0113,0.021,0.021,0.0377,0.326601267
6,Random,0,0,20,0,0,0,0.0217,168.8132,0.8093,0.7203,0.3609,0.022,0.022,0.0186,0.011000000000000001,0.0107,0.0198,0.0198,0.0381,0.327328444
6,Random,0,0,25,0,0,0,0.0205,167.3652,0.7993,0.7277,0.3767,0.0211,0.0211,0.0156,0.01,0.0105,0.0192,0.0192,0.0328,0.327428818
6,Random,0,0,30,0,0,0,0.02,165.0623,0.79,0.7369,0.3868,0.0205,0.0205,0.0154,0.010400000000000001,0.0096,0.0184,0.0184,0.0344,0.326086283
6,Random,0,0,40,0,0,0,0.0168,161.6703,0.7728,0.756,0.4071,0.0173,0.0173,0.0121,0.0081,0.0087,0.0156,0.0156,0.0279,0.328766346
6,Random,0,0,50,0,0,0,0.0165,158.8461,0.7576,0.7706,0.4265,0.0166,0.0166,0.0156,0.0086,0.0079,0.016,0.016,0.0214,0.327660084
5,PCT,0.05,0.01,0,0,0,0,0.0239,168.0265,0.8159,0.7269,0.3551,0.0244,0.0244,0.0193,0.011000000000000001,0.0129,0.0215,0.0215,0.0448,33.87268448
5,PCT,0.1,0.01,0,0,0,0,0.0237,165.6375,0.8115,0.7265,0.3605,0.0242,0.0242,0.0192,0.011,0.0127,0.0215,0.0215,0.044,36.26151657
5,PCT,0.2,0.1,0,0,0,0,0.0235,161.5692,0.8085,0.7239,0.3618,0.0241,0.0241,0.018,0.0113,0.0122,0.0212,0.0212,0.0437,40.88466644
5,PCT,0.6,0.01,0,0,0,0,0.022,141.159,0.8303,0.677,0.321,0.0225,0.0225,0.0184,0.011999999999999999,0.01,0.02,0.02,0.0406,61.01664734
5,PCT,0.6,0.05,0,0,0,0,0.0221,141.3819,0.8301,0.6775,0.3212,0.0225,0.0225,0.0184,0.012100000000000001,0.01,0.02,0.02,0.0406,60.80060577
5,PCT,0.6,0.1,0,0,0,0,0.0222,142.3319,0.8257,0.6884,0.3281,0.0226,0.0226,0.0186,0.0122,0.01,0.0201,0.0201,0.0406,60.77967834
4,PMMF,0.01,0,0,0,0,0,0.0237,165.9243,0.819,0.7195,0.3474,0.0241,0.0241,0.0206,0.0113,0.0124,0.0216,0.0216,0.0429,73.56977844
4,PMMF,0.05,0,0,0,0,0,0.0194,96.9873,0.7774,0.7472,0.403,0.0197,0.0197,0.0165,0.0151,0.0043,0.0184,0.0184,0.0286,73.3547287
4,PMMF,0.1,0,0,0,0,0,0.0184,83.6204,0.7817,0.7391,0.3979,0.0187,0.0187,0.0154,0.016,0.0024,0.0179,0.0179,0.0224,73.39953613
4,PMMF,0.2,0,0,0,0,0,0.0181,76.655,0.7867,0.7301,0.3923,0.0184,0.0184,0.0157,0.0165,0.0016,0.0177,0.0177,0.0226,73.42888641
4,PMMF,0.4,0,0,0,0,0,0.0179,73.5227,0.7904,0.7237,0.3879,0.0181,0.0181,0.0158,0.0167,0.0012,0.0175,0.0175,0.0219,73.37592316
4,PMMF,0.6,0,0,0,0,0,0.0178,72.6099,0.7915,0.7218,0.3869,0.018,0.018,0.0158,0.0167,0.0011,0.0174,0.0174,0.0209,73.36120605
4,PMMF,0.8,0,0,0,0,0,0.0178,72.0567,0.7923,0.7207,0.3865,0.018,0.018,0.0158,0.0168,0.001,0.0174,0.0174,0.0213,73.43405914
4,PMMF,1.0,0,0,0,0,0,0.0177,71.7948,0.7927,0.7198,0.3858,0.0179,0.0179,0.0158,0.0168,0.0009,0.0174,0.0174,0.0209,73.41970825
3,IPR,0,0.05,0,0,0,0,0.024,159.9919,0.8204,0.7148,0.3435,0.0244,0.0244,0.0202,0.0115,0.0125,0.0217,0.0217,0.0439,2.687649012
3,IPR,0,0.1,0,0,0,0,0.0234,149.146,0.8125,0.7244,0.3534,0.0238,0.0238,0.0203,0.011800000000000001,0.0116,0.0215,0.0215,0.0409,2.688092709
3,IPR,0,0.2,0,0,0,0,0.0225,132.277,0.799,0.7396,0.3703,0.0228,0.0228,0.0195,0.012299999999999998,0.0102,0.0208,0.0208,0.0376,2.687871933
3,IPR,0,0.4,0,0,0,0,0.0217,111.3026,0.7813,0.7609,0.3934,0.0221,0.0221,0.0182,0.0131,0.0086,0.0206,0.0206,0.032,2.687269926
3,IPR,0,0.6,0,0,0,0,0.021,100.1637,0.7706,0.7722,0.4075,0.0213,0.0213,0.0175,0.013800000000000002,0.0072,0.0201,0.0201,0.0286,2.6887393
3,IPR,0,0.8,0,0,0,0,0.0208,93.3308,0.7636,0.7807,0.4176,0.0212,0.0212,0.0174,0.0143,0.0065,0.02,0.02,0.0278,2.69058466
3,IPR,0,1.0,0,0,0,0,0.0203,88.5739,0.7586,0.7867,0.4242,0.0207,0.0207,0.017,0.014499999999999999,0.0058,0.0197,0.0197,0.026,2.688589811
2,FA*IR,0.4,0.1,0,0,0,0,0.0241,162.6133,0.8147,0.7226,0.3556,0.0245,0.0245,0.0199,0.0114,0.0127,0.0218,0.0218,0.0445,38.02509689
2,FA*IR,0.6,0.05,0,0,0,0,0.0236,153.8496,0.8127,0.7154,0.3529,0.0241,0.0241,0.0188,0.0115,0.0121,0.0213,0.0213,0.0442,38.04571152
2,FA*IR,0.6,0.1,0,0,0,0,0.0235,153.8496,0.8127,0.7154,0.3529,0.0241,0.0241,0.0187,0.0115,0.012,0.0213,0.0213,0.044,37.98455429
2,FA*IR,0.8,0.01,0,0,0,0,0.0232,141.116,0.8234,0.6932,0.3319,0.0238,0.0238,0.0176,0.011899999999999999,0.0113,0.0209,0.0209,0.0434,37.92095184
2,FA*IR,0.8,0.05,0,0,0,0,0.0231,141.116,0.8234,0.6932,0.3319,0.0237,0.0237,0.0175,0.011999999999999999,0.0111,0.0208,0.0208,0.0432,37.83544159
2,FA*IR,0.8,0.1,0,0,0,0,0.0228,136.3273,0.8318,0.6785,0.3177,0.0233,0.0233,0.0181,0.0122,0.0106,0.0206,0.0206,0.0424,37.84511566
1,DUOR,0,0,50,0,0,0,0.0237,163.3726,0.8036,0.7573,0.3714,0.0242,0.0242,0.0188,0.011,0.0127,0.0213,0.0213,0.0447,33.64384842
1,DUOR,0,0,100,0,0,0,0.0234,158.861,0.7959,0.7698,0.3804,0.024,0.024,0.0184,0.011000000000000001,0.0124,0.0211,0.0211,0.0444,33.71147156
1,DUOR,0,0,250,0,0,0,0.0233,155.5768,0.7921,0.7746,0.3842,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0441,34.07726669
1,DUOR,0,0,500,0,0,0,0.0233,155.2506,0.7918,0.7751,0.3844,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0439,34.16135025
1,DUOR,0,0,1000,0,0,0,0.0233,155.2435,0.7918,0.7751,0.3844,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0439,34.22524643
0,PopSteer,0,0,0,1,0.0,0,0.0247,148.295,0.8219,0.6937,0.3454,0.0254,0.0254,0.0188,0.0136,0.0111,0.0226,0.0226,0.0437,0.575316668
0,PopSteer,0,0,0,0,0.0,1,0.024,142.7092,0.8129,0.7112,0.3597,0.0246,0.0246,0.019,0.0132,0.0108,0.0219,0.0219,0.0433,0.562520742
0,PopSteer,0,0,0,1,0.0,1,0.0243,127.8335,0.8179,0.6982,0.3551,0.0252,0.0252,0.0161,0.014799999999999999,0.0095,0.0222,0.0222,0.0429,0.561156273
0,PopSteer,0,0,0,0,0.0,2,0.0232,126.5343,0.8112,0.7112,0.361,0.0239,0.0239,0.0173,0.014199999999999999,0.009,0.0213,0.0213,0.0406,0.562954903
0,PopSteer,0,0,0,0,0.0,3,0.0226,111.8824,0.8153,0.7049,0.3581,0.0233,0.0233,0.0163,0.014799999999999999,0.0078,0.0209,0.0209,0.038,0.563178062
0,PopSteer,0,0,0,1,0.5,0,0.0248,151.0143,0.8239,0.6911,0.3402,0.0255,0.0255,0.0188,0.0136,0.0112,0.0228,0.0228,0.0433,0.468166113
0,PopSteer,0,0,0,1,1.0,1,0.0244,138.555,0.8182,0.6991,0.3502,0.0251,0.0251,0.0181,0.013800000000000002,0.0106,0.0222,0.0222,0.0439,0.39563179
0,PopSteer,0,0,0,0,1.0,3,0.0227,126.3515,0.8127,0.7117,0.3589,0.0233,0.0233,0.0167,0.013600000000000001,0.0091,0.0207,0.0207,0.0399,0.39533782
0,PopSteer,0,0,0,1,1.0,3,0.0229,119.5096,0.8167,0.7017,0.3548,0.0237,0.0237,0.0158,0.0143,0.0086,0.0211,0.0211,0.0388,0.397398949
0,PopSteer,0,0,0,0,1.0,4,0.0224,121.4634,0.8154,0.7073,0.3556,0.023,0.023,0.0166,0.0137,0.0087,0.0206,0.0206,0.0383,0.39633131
0,PopSteer,0,0,0,0,1.0,5,0.0223,120.7199,0.816,0.7057,0.3542,0.023,0.023,0.0164,0.013600000000000001,0.0087,0.0205,0.0205,0.0385,0.393783092


==> baselines_yelp_debias.csv <==
,approach,p,alpha,N,alpha_pop,cohens_d,alpha_unpop,ndcg,avgpop,gini,cov1,cov5,ndcgpassive,ndcgneutral,ndcgactive,ndcgtail,ndcghead,ndcgtailuser,ndcgmiduser,ndcgheaduser,epochtime
7,SASRec,0,0,0,0,0,0,0.0242,173.0568,0.8297,0.7039,0.3316,0.0246,0.0246,0.0204,0.011099999999999999,0.0131,0.0219,0.0219,0.0447,0.0063
6,Random,0,0,15,0,0,0,0.0227,171.4478,0.8207,0.712,0.3444,0.023,0.023,0.0198,0.011400000000000002,0.0113,0.021,0.021,0.0377,0.326601267
6,Random,0,0,20,0,0,0,0.0217,168.8132,0.8093,0.7203,0.3609,0.022,0.022,0.0186,0.011000000000000001,0.0107,0.0198,0.0198,0.0381,0.327328444
6,Random,0,0,25,0,0,0,0.0205,167.3652,0.7993,0.7277,0.3767,0.0211,0.0211,0.0156,0.01,0.0105,0.0192,0.0192,0.0328,0.327428818
6,Random,0,0,30,0,0,0,0.02,165.0623,0.79,0.7369,0.3868,0.0205,0.0205,0.0154,0.010400000000000001,0.0096,0.0184,0.0184,0.0344,0.326086283
5,PCT,0.05,0.01,0,0,0,0,0.0239,168.0265,0.8159,0.7269,0.3551,0.0244,0.0244,0.0193,0.011000000000000001,0.0129,0.0215,0.0215,0.0448,33.87268448
5,PCT,0.1,0.01,0,0,0,0,0.0237,165.6375,0.8115,0.7265,0.3605,0.0242,0.0242,0.0192,0.011,0.0127,0.0215,0.0215,0.044,36.26151657
5,PCT,0.2,0.1,0,0,0,0,0.0235,161.5692,0.8085,0.7239,0.3618,0.0241,0.0241,0.018,0.0113,0.0122,0.0212,0.0212,0.0437,40.88466644
5,PCT,0.6,0.01,0,0,0,0,0.022,141.159,0.8303,0.677,0.321,0.0225,0.0225,0.0184,0.011999999999999999,0.01,0.02,0.02,0.0406,61.01664734
5,PCT,0.6,0.05,0,0,0,0,0.0221,141.3819,0.8301,0.6775,0.3212,0.0225,0.0225,0.0184,0.012100000000000001,0.01,0.02,0.02,0.0406,60.80060577
5,PCT,0.6,0.1,0,0,0,0,0.0222,142.3319,0.8257,0.6884,0.3281,0.0226,0.0226,0.0186,0.0122,0.01,0.0201,0.0201,0.0406,60.77967834
5,PCT,0.8,0.05,0,0,0,0,0.0212,131.9429,0.8528,0.6362,0.2911,0.0217,0.0217,0.0173,0.0124,0.0088,0.0193,0.0193,0.0391,71.60559845
5,PCT,0.8,0.1,0,0,0,0,0.0214,133.1177,0.8451,0.6583,0.2999,0.0218,0.0218,0.0175,0.012499999999999999,0.0089,0.0194,0.0194,0.0391,71.36161804
4,PMMF,0.01,0,0,0,0,0,0.0237,165.9243,0.819,0.7195,0.3474,0.0241,0.0241,0.0206,0.0113,0.0124,0.0216,0.0216,0.0429,73.56977844
4,PMMF,0.05,0,0,0,0,0,0.0194,96.9873,0.7774,0.7472,0.403,0.0197,0.0197,0.0165,0.0151,0.0043,0.0184,0.0184,0.0286,73.3547287
4,PMMF,0.1,0,0,0,0,0,0.0184,83.6204,0.7817,0.7391,0.3979,0.0187,0.0187,0.0154,0.016,0.0024,0.0179,0.0179,0.0224,73.39953613
4,PMMF,0.2,0,0,0,0,0,0.0181,76.655,0.7867,0.7301,0.3923,0.0184,0.0184,0.0157,0.0165,0.0016,0.0177,0.0177,0.0226,73.42888641
4,PMMF,0.4,0,0,0,0,0,0.0179,73.5227,0.7904,0.7237,0.3879,0.0181,0.0181,0.0158,0.0167,0.0012,0.0175,0.0175,0.0219,73.37592316
4,PMMF,0.6,0,0,0,0,0,0.0178,72.6099,0.7915,0.7218,0.3869,0.018,0.018,0.0158,0.0167,0.0011,0.0174,0.0174,0.0209,73.36120605
4,PMMF,0.8,0,0,0,0,0,0.0178,72.0567,0.7923,0.7207,0.3865,0.018,0.018,0.0158,0.0168,0.001,0.0174,0.0174,0.0213,73.43405914
4,PMMF,1.0,0,0,0,0,0,0.0177,71.7948,0.7927,0.7198,0.3858,0.0179,0.0179,0.0158,0.0168,0.0009,0.0174,0.0174,0.0209,73.41970825
3,IPR,0,0.05,0,0,0,0,0.024,159.9919,0.8204,0.7148,0.3435,0.0244,0.0244,0.0202,0.0115,0.0125,0.0217,0.0217,0.0439,2.687649012
3,IPR,0,0.1,0,0,0,0,0.0234,149.146,0.8125,0.7244,0.3534,0.0238,0.0238,0.0203,0.011800000000000001,0.0116,0.0215,0.0215,0.0409,2.688092709
3,IPR,0,0.2,0,0,0,0,0.0225,132.277,0.799,0.7396,0.3703,0.0228,0.0228,0.0195,0.012299999999999998,0.0102,0.0208,0.0208,0.0376,2.687871933
3,IPR,0,0.4,0,0,0,0,0.0217,111.3026,0.7813,0.7609,0.3934,0.0221,0.0221,0.0182,0.0131,0.0086,0.0206,0.0206,0.032,2.687269926
3,IPR,0,0.6,0,0,0,0,0.021,100.1637,0.7706,0.7722,0.4075,0.0213,0.0213,0.0175,0.013800000000000002,0.0072,0.0201,0.0201,0.0286,2.6887393
3,IPR,0,0.8,0,0,0,0,0.0208,93.3308,0.7636,0.7807,0.4176,0.0212,0.0212,0.0174,0.0143,0.0065,0.02,0.02,0.0278,2.69058466
3,IPR,0,1.0,0,0,0,0,0.0203,88.5739,0.7586,0.7867,0.4242,0.0207,0.0207,0.017,0.014499999999999999,0.0058,0.0197,0.0197,0.026,2.688589811
2,FA*IR,0.4,0.1,0,0,0,0,0.0241,162.6133,0.8147,0.7226,0.3556,0.0245,0.0245,0.0199,0.0114,0.0127,0.0218,0.0218,0.0445,38.02509689
2,FA*IR,0.6,0.05,0,0,0,0,0.0236,153.8496,0.8127,0.7154,0.3529,0.0241,0.0241,0.0188,0.0115,0.0121,0.0213,0.0213,0.0442,38.04571152
2,FA*IR,0.6,0.1,0,0,0,0,0.0235,153.8496,0.8127,0.7154,0.3529,0.0241,0.0241,0.0187,0.0115,0.012,0.0213,0.0213,0.044,37.98455429
2,FA*IR,0.8,0.01,0,0,0,0,0.0232,141.116,0.8234,0.6932,0.3319,0.0238,0.0238,0.0176,0.011899999999999999,0.0113,0.0209,0.0209,0.0434,37.92095184
2,FA*IR,0.8,0.05,0,0,0,0,0.0231,141.116,0.8234,0.6932,0.3319,0.0237,0.0237,0.0175,0.011999999999999999,0.0111,0.0208,0.0208,0.0432,37.83544159
2,FA*IR,0.8,0.1,0,0,0,0,0.0228,136.3273,0.8318,0.6785,0.3177,0.0233,0.0233,0.0181,0.0122,0.0106,0.0206,0.0206,0.0424,37.84511566
2,FA*IR,1.0,0.1,0,0,0,0,0.0207,122.4342,0.8833,0.5456,0.2425,0.021,0.021,0.0174,0.012799999999999999,0.0079,0.0187,0.0187,0.0388,37.79657364
1,DUOR,0,0,50,0,0,0,0.0237,163.3726,0.8036,0.7573,0.3714,0.0242,0.0242,0.0188,0.011,0.0127,0.0213,0.0213,0.0447,33.64384842
1,DUOR,0,0,100,0,0,0,0.0234,158.861,0.7959,0.7698,0.3804,0.024,0.024,0.0184,0.011000000000000001,0.0124,0.0211,0.0211,0.0444,33.71147156
1,DUOR,0,0,250,0,0,0,0.0233,155.5768,0.7921,0.7746,0.3842,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0441,34.07726669
1,DUOR,0,0,500,0,0,0,0.0233,155.2506,0.7918,0.7751,0.3844,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0439,34.16135025
1,DUOR,0,0,1000,0,0,0,0.0233,155.2435,0.7918,0.7751,0.3844,0.0239,0.0239,0.0182,0.011000000000000001,0.0123,0.021,0.021,0.0439,34.22524643
0,PopSteer,0,0,0,1,0.0,0,0.0247,148.295,0.8219,0.6937,0.3454,0.0254,0.0254,0.0188,0.0136,0.0111,0.0226,0.0226,0.0437,0.575316668
0,PopSteer,0,0,0,0,0.0,1,0.024,142.7092,0.8129,0.7112,0.3597,0.0246,0.0246,0.019,0.0132,0.0108,0.0219,0.0219,0.0433,0.562520742
0,PopSteer,0,0,0,1,0.0,1,0.0243,127.8335,0.8179,0.6982,0.3551,0.0252,0.0252,0.0161,0.014799999999999999,0.0095,0.0222,0.0222,0.0429,0.561156273
0,PopSteer,0,0,0,0,0.0,2,0.0232,126.5343,0.8112,0.7112,0.361,0.0239,0.0239,0.0173,0.014199999999999999,0.009,0.0213,0.0213,0.0406,0.562954903
0,PopSteer,0,0,0,0,0.0,3,0.0226,111.8824,0.8153,0.7049,0.3581,0.0233,0.0233,0.0163,0.014799999999999999,0.0078,0.0209,0.0209,0.038,0.563178062
0,PopSteer,0,0,0,1,0.5,0,0.0248,151.0143,0.8239,0.6911,0.3402,0.0255,0.0255,0.0188,0.0136,0.0112,0.0228,0.0228,0.0433,0.468166113
0,PopSteer,0,0,0,1,1.0,1,0.0244,138.555,0.8182,0.6991,0.3502,0.0251,0.0251,0.0181,0.013800000000000002,0.0106,0.0222,0.0222,0.0439,0.39563179
0,PopSteer,0,0,0,0,1.0,3,0.0227,126.3515,0.8127,0.7117,0.3589,0.0233,0.0233,0.0167,0.013600000000000001,0.0091,0.0207,0.0207,0.0399,0.39533782
0,PopSteer,0,0,0,1,1.0,3,0.0229,119.5096,0.8167,0.7017,0.3548,0.0237,0.0237,0.0158,0.0143,0.0086,0.0211,0.0211,0.0388,0.397398949
0,PopSteer,0,0,0,0,1.0,4,0.0224,121.4634,0.8154,0.7073,0.3556,0.023,0.023,0.0166,0.0137,0.0087,0.0206,0.0206,0.0383,0.39633131
0,PopSteer,0,0,0,0,1.0,5,0.0223,120.7199,0.816,0.7057,0.3542,0.023,0.023,0.0164,0.013600000000000001,0.0087,0.0205,0.0205,0.0385,0.393783092

